Testing Forecast Rationality for Measures of Central Tendency

Rational respondents to economic surveys may report as a point forecast any measure of the central tendency of their (possibly latent) predictive distribution, for example the mean, median, mode, or any convex combination thereof. We propose tests of forecast rationality when the measure of central tendency used by the respondent is unknown. We overcome an identification problem that arises when the measures of central tendency are equal or in a local neighborhood of each other, as is the case for (exactly or nearly) symmetric distributions. As a building block, we also present novel tests for the rationality of mode forecasts. We apply our tests to income forecasts from the Federal Reserve Bank of New York's Survey of Consumer Expectations. We find these forecasts are rationalizable as mode forecasts, but not as mean or median forecasts. We also find heterogeneity in the measure of centrality used by respondents when stratifying the sample by past income, age, job stability, and survey experience.

==> size_bandwidth_dgpAR-GARCH_kernelGaussian.txt <==
$100$ &   & 4.5 & 5.2 & 5.9 & 6.5 & 7.1 &   &  4.9 &  5.5 &  6.6 &  8.2 & 10.5 &   &  5.1 &  6.6 &  8.6 & 14.9 & 22.9\\
$500$ &   & 3.8 & 4.3 & 4.9 & 5.1 & 5.1 &   &  4.7 &  5.7 &  6.8 & 12.1 & 19.3 &   &  5.7 &  5.3 &  7.3 & 14.4 & 27.1\\
$2000$ &   & 4.4 & 4.7 & 5.1 & 6.3 & 6.2 &   &  4.9 &  6.3 &  7.0 & 13.2 & 27.6 &   &  4.6 &  5.3 &  6.2 & 13.9 & 32.1\\
$5000$ &   & 5.4 & 4.9 & 4.9 & 5.8 & 5.5 &   &  4.5 &  4.7 &  6.4 & 15.2 & 37.2 &   &  4.5 &  4.7 &  5.7 & 12.7 & 33.8 \\


==> size_bandwidth_dgpAR_kernelGaussian.txt <==
$100$ &   & 3.8 & 4.9 & 5.6 & 7.8 & 7.8 &   &  4.9 &  5.3 &  6.5 &  9.4 & 11.4 &   &  5.5 &  7.3 &  8.9 & 14.5 & 20.4\\
$500$ &   & 5.4 & 5.9 & 6.2 & 6.4 & 6.1 &   &  5.1 &  6.2 &  7.8 & 12.7 & 19.5 &   &  5.3 &  6.2 &  8.0 & 16.9 & 29.6\\
$2000$ &   & 3.9 & 4.7 & 5.1 & 5.2 & 5.3 &   &  4.9 &  5.0 &  5.9 & 13.2 & 30.3 &   &  5.1 &  6.2 &  7.2 & 14.3 & 30.4\\
$5000$ &   & 5.2 & 5.2 & 5.1 & 5.1 & 5.0 &   &  4.4 &  5.1 &  6.5 & 15.3 & 37.6 &   &  4.7 &  5.0 &  5.5 & 11.8 & 34.5 \\


==> size_bandwidth_dgpHet_kernelGaussian.txt <==
$100$ &   & 4.9 & 5.7 & 5.5 & 6.2 & 6.7 &   &  4.9 &  5.1 &  5.8 &  7.0 &  8.9 &   &  4.8 &  5.2 &  7.3 & 11.5 & 15.8\\
$500$ &   & 4.6 & 4.6 & 5.1 & 6.7 & 6.3 &   &  5.9 &  6.9 &  7.5 &  9.3 & 14.7 &   &  5.3 &  5.4 &  7.3 & 12.1 & 21.2\\
$2000$ &   & 5.1 & 5.1 & 5.8 & 5.1 & 5.1 &   &  5.5 &  6.2 &  7.2 & 14.3 & 26.2 &   &  5.1 &  5.5 &  6.6 & 13.8 & 29.1\\
$5000$ &   & 4.9 & 4.3 & 4.2 & 5.0 & 5.6 &   &  4.7 &  5.5 &  6.9 & 16.7 & 39.7 &   &  5.5 &  5.5 &  6.2 & 12.9 & 33.3 \\


==> size_bandwidth_dgpHom_kernelGaussian.txt <==
$100$ &   & 4.2 & 4.7 & 4.9 & 6.1 & 6.3 &   &  4.2 &  4.4 &  6.2 &  8.5 & 10.5 &   &  4.9 &  5.7 &  7.4 & 14.6 & 21.2\\
$500$ &   & 4.8 & 4.9 & 5.7 & 6.2 & 6.2 &   &  5.6 &  6.2 &  8.2 & 12.8 & 20.8 &   &  5.8 &  5.7 &  7.2 & 14.8 & 27.9\\
$2000$ &   & 5.4 & 5.9 & 6.2 & 6.0 & 6.0 &   &  5.0 &  5.9 &  7.6 & 14.6 & 31.1 &   &  4.4 &  5.5 &  6.3 & 13.7 & 30.2\\
$5000$ &   & 5.1 & 5.1 & 5.2 & 5.7 & 5.0 &   &  5.7 &  5.7 &  6.8 & 14.8 & 36.0 &   &  5.3 &  6.0 &  6.9 & 12.3 & 33.6 \\

==> size_dgpMain.txt <==
mean &   &   & 89.0 & 90.2 & 89.5 &   & 90.0 & 89.5 & 89.5 &   & 89.7 & 91.8 & 90.6 &   & 89.6 & 88.2 & 89.8\\
median &   &   & 89.4 & 89.4 & 91.2 &   & 89.8 & 90.7 & 88.4 &   & 90.1 & 88.8 & 91.0 &   & 89.6 & 89.9 & 89.8\\
mode &   &   & 89.4 & 89.9 & 89.9 &   & 85.2 & 86.3 & 89.1 &   & 88.6 & 90.2 & 90.0 &   & 86.2 & 88.2 & 89.2\\
loss mean-mode &   &   & 90.3 & 90.8 & 90.6 &   & 90.3 & 90.3 & 90.8 &   & 91.6 & 89.8 & 91.3 &   & 89.0 & 89.2 & 89.5\\
loss mean-median &   &   & 90.0 & 88.8 & 89.3 &   & 88.8 & 89.9 & 89.9 &   & 89.5 & 89.2 & 89.8 &   & 91.0 & 91.5 & 90.1\\
loss median-mode &   &   & 89.7 & 89.6 & 89.6 &   & 90.5 & 89.3 & 89.1 &   & 90.0 & 89.5 & 89.6 &   & 91.2 & 90.0 & 89.3\\
loss mean-median-mode &   &   & 90.1 & 90.5 & 88.8 &   & 90.3 & 89.9 & 90.0 &   & 88.5 & 88.4 & 90.0 &   & 89.2 & 89.8 & 91.1


==> size_dgpmain_rejrate01_kernelGaussian.txt <==
$100$ &   & 0.7 & 1.1 & 1.2 & 2.5 &   & 1.1 & 1.3 & 1.2 & 1.8 &   & 0.9 & 1.2 & 1.7 & 2.9 &   & 0.8 & 1.2 & 1.6 & 2.3\\
$500$ &   & 1.1 & 1.4 & 2.4 & 2.3 &   & 1.3 & 1.0 & 2.2 & 1.8 &   & 0.8 & 1.5 & 2.2 & 1.8 &   & 0.8 & 1.0 & 1.5 & 1.7\\
$2000$ &   & 1.4 & 1.2 & 2.2 & 1.4 &   & 1.2 & 1.5 & 1.7 & 1.3 &   & 1.7 & 0.8 & 1.8 & 2.1 &   & 0.9 & 1.1 & 1.8 & 1.7\\
$5000$ &   & 0.9 & 1.1 & 1.7 & 2.1 &   & 0.9 & 1.1 & 1.4 & 1.7 &   & 0.9 & 1.1 & 2.3 & 1.2 &   & 0.9 & 1.1 & 1.6 & 1.4


==> size_dgpmain_rejrate05_kernelGaussian.txt <==
$100$ &   & 3.9 & 5.4 & 6.6 & 8.2 &   & 4.9 & 5.4 & 6.2 & 7.4 &   &  4.7 &  6.2 &  6.6 & 10.3 &   & 5.9 & 5.2 & 6.6 & 8.6\\
$500$ &   & 5.2 & 6.3 & 8.6 & 8.3 &   & 5.7 & 5.6 & 8.2 & 7.2 &   &  5.1 &  6.2 &  8.0 &  8.2 &   & 4.9 & 6.0 & 6.8 & 7.3\\
$2000$ &   & 5.8 & 6.5 & 9.2 & 7.2 &   & 6.2 & 6.5 & 7.6 & 6.3 &   &  6.0 &  5.0 &  7.1 &  7.0 &   & 5.1 & 4.9 & 7.0 & 6.2\\
$5000$ &   & 4.7 & 5.8 & 7.4 & 7.0 &   & 5.2 & 5.5 & 6.8 & 6.9 &   &  5.8 &  5.4 &  8.5 &  5.9 &   & 4.9 & 4.5 & 6.4 & 5.7


==> size_dgpmain_rejrate10_kernelGaussian.txt <==
$100$ &   &  8.6 & 10.3 & 11.0 & 15.4 &   &  9.8 &  9.9 & 11.3 & 13.3 &   &  9.6 & 11.5 & 11.8 & 17.2 &   & 10.3 & 11.1 & 11.7 & 15.7\\
$500$ &   & 11.2 & 12.1 & 15.2 & 14.3 &   & 10.8 & 10.9 & 13.9 & 13.0 &   &  9.2 & 11.5 & 14.0 & 14.0 &   & 10.7 & 11.7 & 13.2 & 12.7\\
$2000$ &   & 11.0 & 12.2 & 15.3 & 12.8 &   & 11.6 & 12.6 & 13.8 & 12.2 &   & 11.5 & 10.2 & 13.1 & 12.7 &   & 11.0 & 10.2 & 13.1 & 12.2\\
$5000$ &   & 10.7 & 11.2 & 14.2 & 13.1 &   & 10.4 & 11.0 & 11.9 & 12.5 &   & 10.7 & 11.2 & 14.4 & 11.6 &   & 10.9 &  9.7 & 12.0 & 11.9

==> size_dgpsupplement_rejrate01_kernelGaussian.txt <==
$100$ &   & 0.7 & 1.3 & 1.1 & 2.6 &   & 0.9 & 0.9 & 1.0 & 2.0 &   & 1.1 & 1.4 & 1.4 & 2.5 &   & 1.1 & 0.9 & 1.1 & 2.4\\
$500$ &   & 1.0 & 1.8 & 2.5 & 2.3 &   & 1.5 & 2.1 & 1.8 & 1.8 &   & 1.2 & 1.0 & 2.5 & 2.6 &   & 1.4 & 1.2 & 1.8 & 2.0\\
$2000$ &   & 1.2 & 1.7 & 2.6 & 1.8 &   & 0.9 & 1.7 & 1.8 & 1.4 &   & 1.3 & 1.1 & 2.1 & 1.7 &   & 0.9 & 1.1 & 1.5 & 2.2\\
$5000$ &   & 0.8 & 1.1 & 2.2 & 1.8 &   & 1.0 & 1.2 & 1.5 & 1.6 &   & 0.8 & 1.8 & 2.0 & 1.7 &   & 1.0 & 1.4 & 1.8 & 1.3

==> size_dgpsupplement_rejrate05_kernelGaussian.txt <==
$100$ &   & 5.0 & 5.5 & 5.0 & 8.6 &   & 5.5 & 5.5 & 5.8 & 7.3 &   &  5.3 &  5.8 &  6.4 &  9.7 &   & 5.6 & 6.0 & 6.5 & 8.9\\
$500$ &   & 5.9 & 6.3 & 9.2 & 8.2 &   & 5.1 & 6.8 & 7.5 & 7.3 &   &  5.4 &  5.5 &  8.1 &  9.6 &   & 6.2 & 5.2 & 7.8 & 8.0\\
$2000$ &   & 5.7 & 7.0 & 8.2 & 7.4 &   & 5.8 & 5.7 & 7.2 & 6.6 &   &  5.1 &  6.0 &  7.0 &  7.1 &   & 5.1 & 6.0 & 5.9 & 7.2\\
$5000$ &   & 5.0 & 6.5 & 7.9 & 6.8 &   & 4.2 & 6.2 & 6.9 & 6.2 &   &  5.0 &  7.3 &  8.0 &  5.1 &   & 5.1 & 5.7 & 6.5 & 5.5

==> size_dgpsupplement_rejrate10_kernelGaussian.txt <==
$100$ &   &  9.5 & 10.5 & 11.2 & 15.2 &   & 10.8 & 11.2 & 11.2 & 13.7 &   &  9.8 & 11.0 & 12.7 & 16.1 &   & 11.7 & 11.8 & 12.2 & 16.3\\
$500$ &   & 10.7 & 13.2 & 15.5 & 14.6 &   & 10.2 & 11.8 & 14.1 & 13.7 &   & 11.2 & 12.1 & 14.8 & 15.8 &   & 10.5 & 10.0 & 14.6 & 14.3\\
$2000$ &   & 10.1 & 12.3 & 14.7 & 13.0 &   & 10.4 & 11.8 & 13.5 & 12.3 &   &  9.2 & 10.9 & 13.0 & 13.4 &   &  9.8 & 11.3 & 11.2 & 12.7\\
$5000$ &   & 10.3 & 12.6 & 13.6 & 12.6 &   &  9.3 & 11.6 & 13.6 & 11.5 &   & 10.5 & 11.8 & 13.8 & 11.2 &   & 10.0 & 11.7 & 12.7 & 10.5
